Self-supervised blur detection from synthetically blurred scenes

Blur detection aims at segmenting the blurred areas of a given image. Recent deep learning-based methods approach this problem by learning an end-to-end mapping between the blurred input and a binary mask representing the localization of its blurred areas. Nevertheless, the effectiveness of such deep models is limited due to the scarcity of datasets annotated in terms of blur segmentation, as blur annotation is labour intensive. In this work, we bypass the need for such annotated datasets for end-to-end learning, and instead rely on object proposals and a model for blur generation in order to produce a dataset of synthetically blurred images. This allows us to perform self-supervised learning over the generated image and ground truth blur mask pairs using CNNs, defining a framework that can be employed in purely self-supervised, weakly supervised or semi-supervised configurations. Interestingly, experimental results of such setups over the largest blur segmentation datasets available show that this approach achieves state of the art results in blur segmentation, even without ever observing any real blurred image.

==> journal_abbreviations_ieee.txt <==
#Content is based on IEEEfull.bib and IEEEabrv.bib as of 2016-03-25
#A recent list of abbreviations is available at https://www.ieee.org/documents/trans_journal_names.pdf
Canadian Journal of Electrical and Computer Engineering = Canadian J. Elect. Comput. Eng.
China Communications Magazine = China Commun.
Computer = Computer
Proceedings of the {IEEE} = Proc. {IEEE}
Today's Engineer = Today's Engineer
{IEEE/ACM} Transactions on Audio, Speech, and Language Processing = {IEEE/ACM} Trans. Audio, Speech, Language Process.
{IEEE/ACM} Transactions on Computational Biology and Bioinformatics = {IEEE/ACM} Trans. Comput. Biol. Bioinformatics
{IEEE/ACM} Transactions on Networking = {IEEE/ACM} Trans. Netw.
{IEEE/ASME} Journal of Microelectromechanical Systems = J. Microelectromech. Syst.
{IEEE/ASME} Transactions on Mechatronics = {IEEE/ASME} Trans. Mechatronics
{IEEE/CAA} Journal of Automatica Sinica = {IEEE/CAA} J. Autom. Sinica
{IEEE/ECS} Electrochemical and Solid-State Letters = {IEEE/ECS} Electrochem. Solid-State Lett.
{IEEE/OSA} Journal of Display Technology = {IEEE/OSA} J. Display Technol.
{IEEE/OSA} Journal of Lightwave Technology = J. Lightw. Technol.
{IEEE/TMS} Journal of Electronic Materials = {IEEE/TMS} J. Electron. Mater.
{IEEE} Access = {IEEE} Access
{IEEE} Aerospace and Electronics Systems Magazine = {IEEE} Aerosp. Electron. Syst. Mag.
{IEEE} Annals of the History of Computing = {IEEE} Ann. Hist. Comput.
{IEEE} Antennas and Propagation Magazine = {IEEE} Antennas Propag. Mag.
{IEEE} Antennas and Wireless Propagation Letters = {IEEE} Antennas Wireless Propag. Lett.
{IEEE} Circuits and Devices Magazine = {IEEE} Circuits Devices Mag.
{IEEE} Circuits and Systems Magazine = {IEEE} Circuits Syst. Mag.
{IEEE} Communications Letters = {IEEE} Commun. Lett.
{IEEE} Communications Magazine = {IEEE} Commun. Mag.
{IEEE} Communications Society Magazine = {IEEE} Commun. Soc. Mag.
{IEEE} Communications Surveys and Tutorials = {IEEE} Commun. Surveys Tuts.
{IEEE} Computational Intelligence Magazine = {IEEE} Comput. Intell. Mag.
{IEEE} Computational Science and Engineering Magazine = {IEEE} Comput. Sci. Eng. Mag.
{IEEE} Computer Applications in Power = {IEEE} Comput. Appl. Power
{IEEE} Computer Architecture Letters = {IEEE} Comput. Archit. Lett.
{IEEE} Computer Graphics and Applications = {IEEE} Comput. Graph. Appl.
{IEEE} Computing in Science and Engineering = {IEEE} Comput. Sci. Eng.
{IEEE} Concurrency = {IEEE} Concurrency
{IEEE} Control Systems Magazine = {IEEE} Control Syst. Mag.
{IEEE} Design \&\ Test = {IEEE} Des. Test
{IEEE} Design and Test of Computers = {IEEE} Des. Test. Comput.
{IEEE} Distributed Systems Online = {IEEE} Distrib. Syst. Online
{IEEE} Electrical Insulation Magazine = {IEEE} Electr. Insul. Mag.
{IEEE} Electrification Magazine = {IEEE} Electrific. Mag.
{IEEE} ElectroTechnology Review = {IEEE} ElectroTechnol. Rev.
{IEEE} Electromagnetic Compatibility Magazine = {IEEE} Electromagn. Compat.
{IEEE} Electron Device Letters = {IEEE} Electron Device Lett.
{IEEE} Embedded Systems Letters = {IEEE} Embedded Syst. Lett.
{IEEE} Engineering Management Review = {IEEE} Eng. Manag. Rev.
{IEEE} Engineering in Medicine and Biology Magazine = {IEEE} Eng. Med. Biol. Mag.
{IEEE} Expert = {IEEE} Expert
{IEEE} Geoscience and Remote Sensing Letters = {IEEE} Geosci. Remote Sens. Lett.
{IEEE} Geoscience and Remote Sensing Magazine = {IEEE} Geosci. Remote Sens. Mag.
{IEEE} Industrial Electronics Magazine = {IEEE} Ind. Electron. Mag.
{IEEE} Industry Applications Magazine = {IEEE} Ind. Appl. Mag.
{IEEE} Instrumentation and Measurement Magazine = {IEEE} Instrum. Meas. Mag.
{IEEE} Intelligent Systems = {IEEE} Intell. Syst.
{IEEE} Intelligent Transportation Systems Magazine = {IEEE} Intell. Transp. Syst. Mag.
{IEEE} Internet Computing = {IEEE} Internet Comput.
{IEEE} Internet of Things Journal = {IEEE} Internet Things J.
{IEEE} Journal of Biomedical and Health Informatics = {IEEE} J. Biomed. Health Inform.
{IEEE} Journal of Electron Devices Society = {IEEE} J. Electron Devices Soc.
{IEEE} Journal of Microelectromechanical Systems = J. Microelectromech. Syst.
{IEEE} Journal of Oceanic Engineering = {IEEE} J. Ocean. Eng.
{IEEE} Journal of Optical Communications and Networking = {IEEE} J. Opt. Commun. Netw.
{IEEE} Journal of Photovoltaics = {IEEE} J. Photovolt.
{IEEE} Journal of Product Safety Engineering = {IEEE} J. Product Safety Eng.
{IEEE} Journal of Quantum Electronics = {IEEE} J. Quantum Electron.
{IEEE} Journal of Robotics and Automation = {IEEE} J. Robot. Autom.
{IEEE} Journal of Selected Topics in Applied Earth Observations and Remote Sensing = {IEEE} J. Sel. Topics Appl. Earth Observ. Remote Sens.
{IEEE} Journal of Selected Topics in Quantum Electronics = {IEEE} J. Sel. Topics Quantum Electron.
{IEEE} Journal of Selected Topics in Signal Processing = {IEEE} J. Sel. Topics Signal Process.
{IEEE} Journal of Solid-State Circuits = {IEEE} J. Solid-State Circuits
{IEEE} Journal of Translational Engineering in Health and Medicine = {IEEE} J. Transl. Eng. Health Med.
{IEEE} Journal on Exploratory Solid-State Computational Devices and Circuits = {IEEE} J. Explor. Solid-State Computat. Devices Circuits
{IEEE} Journal on Multiscale and Multiphysics Computational Techniques = {IEEE} J. Multiscale and Multiphys. Comput. Techn.
{IEEE} Journal on Selected Areas in Communications = {IEEE} J. Sel. Areas Commun.
{IEEE} Journal on Technology in Computer Aided Design = {IEEE} J. Technol. Comput. Aided Design
{IEEE} Life Sciences Letters = {IEEE} Life Sci. Lett.
{IEEE} Magnetics Letters = {IEEE} Magn. Lett.
{IEEE} Micro = {IEEE} Micro
{IEEE} Microwave Magazine = {IEEE} Microw. Mag.
{IEEE} Microwave and Guided Wave Letters = {IEEE} Microw. Guided Wave Lett.
{IEEE} Microwave and Wireless Components Letters = {IEEE} Microw. Wireless Compon. Lett.
{IEEE} Multimedia = {IEEE} Multimedia
{IEEE} Nanotechnology Express = {IEEE} Nanotechnol. Express
{IEEE} Nanotechnology Magazine = {IEEE} Nanotechnol. Mag.
{IEEE} Network = {IEEE} Netw.
{IEEE} Personal Communications Magazine = {IEEE} Personal Commun. Mag.
{IEEE} Pervasive Computing = {IEEE} Pervasive Comput.
{IEEE} Photonics Journal = {IEEE} Photon. J.
{IEEE} Photonics Technology Letters = {IEEE} Photon. Technol. Lett.
{IEEE} Potentials = {IEEE} Potentials
{IEEE} Power Electronics Letters = {IEEE} Power Electron. Lett.
{IEEE} Power Electronics Magazine = {IEEE} Power Electron. Mag.
{IEEE} Power Engineering Review = {IEEE} Power Eng. Rev.
{IEEE} Power and Energy Magazine = {IEEE} Power Energy Mag.
{IEEE} Power and Energy Technology Systems Journal = {IEEE} Power Energy Technol. Syst. J.
{IEEE} Pulse = {IEEE} Pulse
{IEEE} Reviews in Biomedical Engineering = {IEEE} Rev. Biomed. Eng.
{IEEE} Revista Iberoamericana de Technolog{\'{i}}as del Aprendizaje = {IEEE} Revista Iberoamericana de Technolog{\'{i}}as del Aprendizaje
{IEEE} Robotics and Automation Letters = {IEEE} Robot. Autom. Lett.
{IEEE} Robotics and Automation Magazine = {IEEE} Robot. Autom. Mag.
{IEEE} Security and Privacy = {IEEE} Security Privacy
{IEEE} Sensors Journal = {IEEE} Sensors J.
{IEEE} Signal Processing Letters = {IEEE} Signal Process. Lett.
{IEEE} Signal Processing Magazine = {IEEE} Signal Process. Mag.
{IEEE} Software = {IEEE} Softw.
{IEEE} Solid-State Circuits Magazine = {IEEE} Solid-State Circuits Mag.
{IEEE} Spectrum = {IEEE} Spectr.
{IEEE} Sustainable Computing = {IEEE} Sustain. Comput.
{IEEE} Systems Journal = {IEEE} Syst. J.
{IEEE} Systems, Man, and Cybernetics Magazine = {IEEE} Syst., Man, Cybern. Mag.
{IEEE} Technology and Society Magazine = {IEEE} Technol. Soc. Mag.
{IEEE} Transactions on Acoustics, Speech, and Signal Processing = {IEEE} Trans. Acoust., Speech, Signal Process.
{IEEE} Transactions on Advanced Packaging = {IEEE} Trans. Adv. Packag.
{IEEE} Transactions on Aeronautical and Navigational Electronics = {IEEE} Trans. Aeronaut. Navig. Electron.
{IEEE} Transactions on Aerospace = {IEEE} Trans. Aerosp.
{IEEE} Transactions on Aerospace and Electronic Systems = {IEEE} Trans. Aerosp. Electron. Syst.
{IEEE} Transactions on Aerospace and Navigational Electronics = {IEEE} Trans. Aerosp. Navig. Electron.
{IEEE} Transactions on Affective Computing = {IEEE} Trans. Affect. Comput.
{IEEE} Transactions on Airborne Electronics = {IEEE} Trans. Airborne Electron.
{IEEE} Transactions on Antennas and Propagation = {IEEE} Trans. Antennas Propag.
{IEEE} Transactions on Applications and Industry = {IEEE} Trans. Appl. Ind.
{IEEE} Transactions on Applied Superconductivity = {IEEE} Trans. Appl. Supercond.
{IEEE} Transactions on Audio = {IEEE} Trans. Audio
{IEEE} Transactions on Audio and Electroacoustics = {IEEE} Trans. Audio Electroacoust.
{IEEE} Transactions on Audio, Speech, and Language Processing = {IEEE} Audio, Speech, Language Process.
{IEEE} Transactions on Automatic Control = {IEEE} Trans. Autom. Control
{IEEE} Transactions on Automation Science and Engineering = {IEEE} Trans. Autom. Sci. Eng.
{IEEE} Transactions on Autonomous Mental Development = {IEEE} Trans. Auton. Mental Develop.
{IEEE} Transactions on Big Data = {IEEE} Trans. Big Data
{IEEE} Transactions on Bio-Medical Electronics = {IEEE} Trans. Bio-Med. Electron.
{IEEE} Transactions on Biomedical Circuits and Systems = {IEEE} Trans. Biomed. Circuits Syst.
{IEEE} Transactions on Biomedical Engineering = {IEEE} Trans. Biomed. Eng.
{IEEE} Transactions on Broadcast and Television Receivers = {IEEE} Trans. Broadcast Television Receivers
{IEEE} Transactions on Broadcasting = {IEEE} Trans. Broadcast.
{IEEE} Transactions on Circuit Theory = {IEEE} Trans. Circuit Theory
{IEEE} Transactions on Circuits and Systems = {IEEE} Trans. Circuits Syst.
{IEEE} Transactions on Circuits and Systems for Video Technology = {IEEE} Trans. Circuits Syst. Video Technol.
{IEEE} Transactions on Circuits and Systems---Part {II}: Analog and Digital Signal Processing = {IEEE} Trans. Circuits Syst. {II}
{IEEE} Transactions on Circuits and Systems---Part {II}: Express Briefs = {IEEE} Trans. Circuits Syst. {II}
{IEEE} Transactions on Circuits and Systems---Part {I}: Fundamental Theory and Applications = {IEEE} Trans. Circuits Syst. {I}
{IEEE} Transactions on Circuits and Systems---Part {I}: Regular Papers = {IEEE} Trans. Circuits Syst. {I}
{IEEE} Transactions on Cloud Computing = {IEEE} Trans. on Cloud Comput.
{IEEE} Transactions on Cognitive Communications and Networking = {IEEE} Trans. on Cogn. Commun. Netw.
{IEEE} Transactions on Cognitive and Developmental Systems = {IEEE} Trans. Cogn. Develop. Syst.
{IEEE} Transactions on Communication Technology = {IEEE} Trans. Commun. Technol.
{IEEE} Transactions on Communications = {IEEE} Trans. Commun.
{IEEE} Transactions on Component Parts = {IEEE} Trans. Compon. Parts
{IEEE} Transactions on Components and Packaging Technologies = {IEEE} Trans. Compon. Packag. Technol.
{IEEE} Transactions on Components and Packaging Technology = {IEEE} Trans. Compon. Packag. Technol.
{IEEE} Transactions on Components, Hybrids and Manufacturing Technology = {IEEE} Trans. Compon., Hybrids, Manuf. Technol.
{IEEE} Transactions on Components, Packaging and Manufacturing Technology = {IEEE} Trans. Compon. Packag. Manuf. Technol.
{IEEE} Transactions on Components, Packaging and Manufacturing Technology---Part {A} = {IEEE} Trans. Compon., Packag., Manuf. Technol. {A}
{IEEE} Transactions on Components, Packaging and Manufacturing Technology---Part {B}: Advanced Packaging = {IEEE} Trans. Compon., Packag., Manuf. Technol. {B}
{IEEE} Transactions on Components, Packaging and Manufacturing Technology---Part {C}: Manufacturing = {IEEE} Trans. Compon., Packag., Manuf. Technol. {C}
{IEEE} Transactions on Computational Intelligence and {AI} in Games = {IEEE} Trans. Comput. Intell. {AI} in Games
{IEEE} Transactions on Computational Social Systems = {IEEE} Trans. Comput. Social Syst.
{IEEE} Transactions on Computer-Aided Design of Integrated Circuits and Systems = {IEEE} Trans. Comput.-Aided Design Integr. Circuits Syst.
{IEEE} Transactions on Computers = {IEEE} Trans. Comput.
{IEEE} Transactions on Consumer Electronics = {IEEE} Trans. Consum. Electron.
{IEEE} Transactions on Control Systems Technology = {IEEE} Trans. Control Syst. Technol.
{IEEE} Transactions on Control of Network Systems = {IEEE} Trans. Control Netw. Syst.
{IEEE} Transactions on Cybernetics = {IEEE} Trans. Cybern.
{IEEE} Transactions on Dependable and Secure Computing = {IEEE} Trans. Depend. Sec. Comput.
{IEEE} Transactions on Device and Materials Reliability = {IEEE} Trans. Device Mater. Rel.
{IEEE} Transactions on Dielectrics and Electrical Insulation = {IEEE} Trans. Dielectr. Electr. Insul.
{IEEE} Transactions on Education = {IEEE} Trans. Educ.
{IEEE} Transactions on Electrical Insulation = {IEEE} Trans. Electr. Insul.
{IEEE} Transactions on Electromagnetic Compatibility = {IEEE} Trans. Electromagn. Compat.
{IEEE} Transactions on Electron Devices = {IEEE} Trans. Electron Devices
{IEEE} Transactions on Electronic Computers = {IEEE} Trans. Electron. Comput.
{IEEE} Transactions on Electronics Packaging Manufacturing = {IEEE} Trans. Electron. Packag. Manuf.
{IEEE} Transactions on Emerging Topics in Computing = {IEEE} Trans. Emerg. Topics Comput.
{IEEE} Transactions on Emerging and Selected Topics in Circuits and Systems = {IEEE} Trans. Emerg. Sel. Topics Circuits Syst.
{IEEE} Transactions on Emerging and Selected Topics in Power Electronics = {IEEE} Trans. Emerg. Sel. Topics Power Electron.
{IEEE} Transactions on Energy Conversion = {IEEE} Trans. Energy Convers.
{IEEE} Transactions on Engineering Management = {IEEE} Trans. Eng. Manag.
{IEEE} Transactions on Engineering Writing and Speech = {IEEE} Trans. Eng. Writing Speech
{IEEE} Transactions on Evolutionary Computation = {IEEE} Trans. Evol. Comput.
{IEEE} Transactions on Fuzzy Systems = {IEEE} Trans. Fuzzy Syst.
{IEEE} Transactions on Geoscience Electronics = {IEEE} Trans. Geosci. Electron.
{IEEE} Transactions on Geoscience and Remote Sensing = {IEEE} Trans. Geosci. Remote Sens.
{IEEE} Transactions on Haptics = {IEEE} Trans. Haptics
{IEEE} Transactions on Human Factors in Electronics = {IEEE} Trans. Hum. Factors Electron.
{IEEE} Transactions on Human-Machine Systems = {IEEE} Trans. Human-Mach. Syst.
{IEEE} Transactions on Image Processing = {IEEE} Trans. Image Process.
{IEEE} Transactions on Industrial Electronics = {IEEE} Trans. Ind. Electron.
{IEEE} Transactions on Industrial Electronics and Control Instrumentation = {IEEE} Trans. Ind. Electron. Contr. Instrum.
{IEEE} Transactions on Industrial Informatics = {IEEE} Trans. Ind. Informat.
{IEEE} Transactions on Industry Applications = {IEEE} Trans. Ind. Appl.
{IEEE} Transactions on Industry and General Applications = {IEEE} Trans. Ind. Gen. Appl.
{IEEE} Transactions on Information Forensics and Security = {IEEE} Trans. Inf. Forensics Security
{IEEE} Transactions on Information Technology in Biomedicine = {IEEE} Trans. Inf. Technol. Biomed.
{IEEE} Transactions on Information Theory = {IEEE} Trans. Inf. Theory
{IEEE} Transactions on Instrumentation and Measurement = {IEEE} Trans. Instrum. Meas.
{IEEE} Transactions on Intelligent Transportation Systems = {IEEE} Trans. Intell. Transp. Syst.
{IEEE} Transactions on Intelligent Vehicles = {IEEE} Trans. Intell. Veh.
{IEEE} Transactions on Knowledge and Data Engineering = {IEEE} Trans. Knowl. Data Eng.
{IEEE} Transactions on Learning Technologies = {IEEE} Trans. Learn. Technol.
{IEEE} Transactions on Magnetics = {IEEE} Trans. Magn.
{IEEE} Transactions on Man-Machine Systems = {IEEE} Trans. Man-Mach. Syst.
{IEEE} Transactions on Manufacturing Technology = {IEEE} Trans. Manuf. Technol.
{IEEE} Transactions on Medical Electronics = {IEEE} Trans. Med. Electron.
{IEEE} Transactions on Medical Imaging = {IEEE} Trans. Med. Imag.
{IEEE} Transactions on Microwave Theory and Techniques = {IEEE} Trans. Microw. Theory Techn.
{IEEE} Transactions on Military Electronics = {IEEE} Trans. Mil. Electron.
{IEEE} Transactions on Mobile Computing = {IEEE} Trans. Mobile Comput.
{IEEE} Transactions on Molecular, Biological and Multi-Scale Communications = {IEEE} Trans. Mol. Biol. Multi-Scale Commun.
{IEEE} Transactions on Multi-Scale Computing Systems = {IEEE} Trans. Multi-Scale Comput. Syst.
{IEEE} Transactions on Multimedia = {IEEE} Trans. Multimedia
{IEEE} Transactions on NanoBioscience = {IEEE} Trans. Nanobiosci.
{IEEE} Transactions on Nanotechnology = {IEEE} Trans. Nanotechnol.
{IEEE} Transactions on Network Science and Engineering = {IEEE} Trans. Netw. Sci. Eng.
{IEEE} Transactions on Network and Service Management = {IEEE} Trans. Netw. Service Manag.
{IEEE} Transactions on Neural Networks = {IEEE} Trans. Neural Netw.
{IEEE} Transactions on Neural Networks and Learning Systems = {IEEE} Trans. Neural Netw. Learn. Syst.
{IEEE} Transactions on Neural Systems and Rehabilitation Engineering = {IEEE} Trans. Neural Syst. Rehabil. Eng.
{IEEE} Transactions on Nuclear Science = {IEEE} Trans. Nucl. Sci.
{IEEE} Transactions on Parallel and Distributed Systems = {IEEE} Trans. Parallel Distrib. Syst.
{IEEE} Transactions on Parts, Hybrids and Packaging = {IEEE} Trans. Parts, Hybrids, Packag.
{IEEE} Transactions on Parts, Materials and Packaging = {IEEE} Trans. Parts, Mater., Packag.
{IEEE} Transactions on Pattern Analysis and Machine Intelligence = {IEEE} Trans. Pattern Anal. Mach. Intell.
{IEEE} Transactions on Plasma Science = {IEEE} Trans. Plasma Sci.
{IEEE} Transactions on Power Apparatus and Systems = {IEEE} Trans. Power App. Syst.
{IEEE} Transactions on Power Delivery = {IEEE} Trans. Power Del.
{IEEE} Transactions on Power Electronics = {IEEE} Trans. Power Electron.
{IEEE} Transactions on Power Systems = {IEEE} Trans. Power Syst.
{IEEE} Transactions on Professional Communication = {IEEE} Trans. Prof. Commun.
{IEEE} Transactions on Radio Frequency Interference = {IEEE} Trans. Radio Freq. Interference
{IEEE} Transactions on Rehabilitation Engineering = {IEEE} Trans. Rehabil. Eng.
{IEEE} Transactions on Reliability = {IEEE} Trans. Rel.
{IEEE} Transactions on Robotics = {IEEE} Trans. Robot.
{IEEE} Transactions on Robotics and Automation = {IEEE} Trans. Robot. Autom.
{IEEE} Transactions on Semiconductor Manufacturing = {IEEE} Trans. Semicond. Manuf.
{IEEE} Transactions on Services Computing = {IEEE} Trans. Serv. Comput.
{IEEE} Transactions on Signal Processing = {IEEE} Trans. Signal Process.
{IEEE} Transactions on Signal and Information Processing over Networks = {IEEE} Trans. Signal Inf. Process. Netw.
{IEEE} Transactions on Smart Grid = {IEEE} Trans. Smart Grid
{IEEE} Transactions on Software Engineering = {IEEE} Trans. Softw. Eng.
{IEEE} Transactions on Sonics and Ultrasonics = {IEEE} Trans. Sonics Ultrason.
{IEEE} Transactions on Speech and Audio Processing = {IEEE} Trans. Speech Audio Process.
{IEEE} Transactions on Sustainable Energy = {IEEE} Trans. Sustain. Energy
{IEEE} Transactions on Systems Science and Cybernetics = {IEEE} Trans. Syst. Sci. Cybern.
{IEEE} Transactions on Systems, Man, and Cybernetics = {IEEE} Trans. Syst., Man, Cybern.
{IEEE} Transactions on Systems, Man, and Cybernetics---Part {A}: Systems and Humans = {IEEE} Trans. Syst., Man, Cybern. {A}
{IEEE} Transactions on Systems, Man, and Cybernetics---Part {B}: Cybernetics = {IEEE} Trans. Syst., Man, Cybern. {B}
{IEEE} Transactions on Systems, Man, and Cybernetics---Part {C}: Applications and Reviews = {IEEE} Trans. Syst., Man, Cybern. {C}
{IEEE} Transactions on Systems, Man, and Cybernetics: Systems = {IEEE} Trans. Syst., Man, Cybern., Syst.
{IEEE} Transactions on Terahertz Science and Technology = {IEEE} Trans. {THz} Sci. Technol.
{IEEE} Transactions on Transportation Electrification = {IEEE} Trans. Transport. Electrific.
{IEEE} Transactions on Ultrasonics Engineering = {IEEE} Trans. Ultrason. Eng.
{IEEE} Transactions on Ultrasonics, Ferroelectrics, and Frequency Control = {IEEE} Trans. Ultrason., Ferroelectr., Freq. Control
{IEEE} Transactions on Vehicular Communications = {IEEE} Trans. Veh. Commun.
{IEEE} Transactions on Vehicular Technology = {IEEE} Trans. Veh. Technol.
{IEEE} Transactions on Very Large Scale Integration ({VLSI}) Systems = {IEEE} Trans. {VLSI} Syst.
{IEEE} Transactions on Visualization and Computer Graphics = {IEEE} Trans. Vis. Comput. Graphics
{IEEE} Transactions on Wireless Communications = {IEEE} Trans. Wireless Commun.
{IEEE} Translation Journal on Magnetics in Japan = {IEEE} Transl. J. Magn. Jpn.
{IEEE} Vehicular Technology Magazine = {IEEE} Veh. Technol. Mag.
{IEEE} Wireless Communications = {IEEE} Wireless Commun.
{IEEE} Wireless Communications Letters = {IEEE} Wireless Commun. Lett.
{IEEE} {ASSP} Magazine = {IEEE} {ASSP} Mag.
{IEEE} {IT} Professional = {IEEE} {IT} Prof.
{IEEE} {RFIC} Journal = {IEEE} {RFIC} J.
{IEEE} {RFID} Journal = {IEEE} {RFID} J.

